Towards Applying Powerful Large AI Models in Classroom Teaching: Opportunities, Challenges and Prospects

This perspective paper proposes a series of interactive scenarios that utilize Artificial Intelligence (AI) to enhance classroom teaching, such as dialogue auto-completion, knowledge and style transfer, and assessment of AI-generated content. By leveraging recent developments in Large Language Models (LLMs), we explore the potential of AI to augment and enrich teacher-student dialogues and improve the quality of teaching. Our goal is to produce innovative and meaningful conversations between teachers and students, create standards for evaluation, and improve the efficacy of AI-for-Education initiatives. In Section 3, we discuss the challenges of utilizing existing LLMs to effectively complete the educated tasks and present a unified framework for addressing diverse education dataset, processing lengthy conversations, and condensing information to better accomplish more downstream tasks. In Section 4, we summarize the pivoting tasks including Teacher-Student Dialogue Auto-Completion, Expert Teaching Knowledge and Style Transfer, and Assessment of AI-Generated Content (AIGC), providing a clear path for future research. In Section 5, we also explore the use of external and adjustable LLMs to improve the generated content through human-in-the-loop supervision and reinforcement learning. Ultimately, this paper seeks to highlight the potential for AI to aid the field of education and promote its further exploration.

==> readme.txt <==
\section{Notations and Concepts}

\begin{table}[ht]
\centering
\begin{tabularx}{\textwidth}{c|l|c|c}
\toprule
No. & Concept & Abbr. & Description \\ \hline
1    &   Artificial Intelligence      &  AI    &             \\ \hline
2    &   AI for Education      &  AI-EDU     &             \\ \hline
3 & AI in Classroom Teaching & AI-CT & \\ \hline
4 & Dialogue Generation & - & \\ \hline
5 & Human Evaluation &  \\ \hline
6 & Reinforcement Learning with Human Feedback & RLHF & \\ 
\bottomrule
\end{tabularx}
\end{table}


% Artificial Intelligence (AI) 

% AI for Education  % AI for 教育

% AI in Classroom Teaching % AI for 课堂教学

% AI Generated Content % AIGC，AI内容生成

% Dialogue Generation   % 对话生成

% Human Evaluation   % 人工打分

% Generative AI (GAI) % 

% Dialogue-Enc(Encoding based on dialogue content)% 对课堂对话进行编码操作

% RLHF denotes reinforcement learning with human feedback


% \section{tutorial}
% % Kehui, this is for you
% % try to play some commands here, for example,
% % you could check main.tex, and see the lines which define abbreviations like \ct and pt
% This is for playing with latex purpose.

% 1) \ct is for classroom teaching.

% 2) \pt is for pre-trained training.

% 3) \hl{is to highlight some texts}

% 4) \chenyou{is said by chenyou}

% 5) \kehui{is said by kehui}

% 6) The paper~\cite{vaswani2017attention} is to cite a paper and describe something


